An SDP-Based Approach for Computing the Stability Number of a Graph

Finding the stability number of a graph, i.e., the maximum number of vertices of which no two are adjacent, is a well known NP-hard combinatorial optimization problem. Since this problem has several applications in real life, there is need to find efficient algorithms to solve this problem. Recently, Gaar and Rendl enhanced semidefinite programming approaches to tighten the upper bound given by the Lov\'asz theta function. This is done by carefully selecting some so-called exact subgraph constraints (ESC) and adding them to the semidefinite program of computing the Lov\'asz theta function. First, we provide two new relaxations that allow to compute the bounds faster without substantial loss of the quality of the bounds. One of these two relaxations is based on including violated facets of the polytope representing the ESCs, the other one adds separating hyperplanes for that polytope. Furthermore, we implement a branch and bound (B&B) algorithm using these tightened relaxations in our bounding routine. We compare the efficiency of our B&B algorithm using the different upper bounds. It turns out that already the bounds of Gaar and Rendl drastically reduce the number of nodes to be explored in the B&B tree as compared to the Lov\'asz theta bound. However, this comes with a high computational cost. Our new relaxations improve the run time of the overall B&B algorithm, while keeping the number of nodes in the B&B tree small.

==> performance-gap-relative.dat <==
gap	TH	CH	BD	VF	SH
0	0.620253164556962	0.227848101265823	0.392405063291139	0.531645569620253	0.544303797468354
0.025	0.759493670886076	0.253164556962026	0.493670886075949	0.658227848101266	0.69620253164557
0.05	0.810126582278481	0.367088607594937	0.544303797468354	0.784810126582278	0.784810126582278
0.075	0.860759493670886	0.443037974683545	0.569620253164557	0.835443037974684	0.848101265822785
0.1	0.860759493670886	0.468354430379747	0.607594936708861	0.873417721518987	0.873417721518987
0.125	0.860759493670886	0.481012658227848	0.670886075949367	0.886075949367089	0.873417721518987
0.15	0.860759493670886	0.556962025316456	0.69620253164557	0.886075949367089	0.873417721518987
0.175	0.873417721518987	0.582278481012658	0.708860759493671	0.89873417721519	0.873417721518987
0.2	0.873417721518987	0.607594936708861	0.708860759493671	0.89873417721519	0.886075949367089
0.225	0.886075949367089	0.607594936708861	0.721518987341772	0.89873417721519	0.89873417721519
0.25	0.886075949367089	0.620253164556962	0.734177215189873	0.89873417721519	0.89873417721519
0.275	0.89873417721519	0.658227848101266	0.734177215189873	0.911392405063291	0.911392405063291
0.3	0.89873417721519	0.69620253164557	0.746835443037975	0.911392405063291	0.911392405063291
0.325	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.35	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.375	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.4	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.425	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.45	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.475	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.5	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.525	0.89873417721519	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.55	0.911392405063291	0.734177215189874	0.746835443037975	0.911392405063291	0.911392405063291
0.575	0.962025316455696	0.746835443037975	0.759493670886076	0.962025316455696	0.949367088607595
0.6	0.962025316455696	0.746835443037975	0.784810126582278	0.962025316455696	0.949367088607595
0.625	0.974683544303797	0.746835443037975	0.784810126582278	0.974683544303797	0.962025316455696
0.65	0.974683544303797	0.746835443037975	0.822784810126582	0.987341772151899	0.987341772151899


==> performance-time.dat <==
time	TH	CH	BD	VF	SH
0	0.00000000	0.00000000	0.00000000	0.00000000	0.00000000
500	0.36708861	0.11392405	0.24050633	0.29113924	0.31645570
1000	0.41772152	0.11392405	0.29113924	0.32911392	0.34177215
1500	0.45569620	0.12658228	0.30379747	0.35443038	0.35443038
2000	0.45569620	0.12658228	0.34177215	0.35443038	0.37974684
2500	0.46835443	0.13924051	0.34177215	0.37974684	0.37974684
3000	0.48101266	0.17721519	0.34177215	0.39240506	0.40506329
3500	0.54430380	0.18987342	0.34177215	0.39240506	0.41772152
4000	0.58227848	0.18987342	0.34177215	0.40506329	0.41772152
4500	0.59493671	0.18987342	0.35443038	0.40506329	0.43037975
5000	0.60759494	0.18987342	0.35443038	0.40506329	0.44303797
5500	0.62025316	0.18987342	0.36708861	0.41772152	0.45569620
6000	0.62025316	0.18987342	0.36708861	0.43037975	0.46835443
6500	0.62025316	0.18987342	0.36708861	0.44303797	0.46835443
7000	0.62025316	0.18987342	0.36708861	0.44303797	0.46835443
7500	0.62025316	0.18987342	0.36708861	0.46835443	0.48101266
8000	0.62025316	0.18987342	0.36708861	0.46835443	0.48101266
8500	0.62025316	0.18987342	0.36708861	0.48101266	0.50632911
9000	0.62025316	0.20253165	0.36708861	0.48101266	0.51898734
9500	0.62025316	0.20253165	0.36708861	0.48101266	0.51898734
10000	0.62025316	0.20253165	0.37974684	0.48101266	0.51898734
10500	0.62025316	0.20253165	0.37974684	0.48101266	0.53164557
11000	0.62025316	0.20253165	0.37974684	0.49367089	0.53164557
11500	0.62025316	0.21518987	0.37974684	0.49367089	0.53164557
12000	0.62025316	0.21518987	0.37974684	0.51898734	0.53164557
12500	0.62025316	0.22784810	0.37974684	0.51898734	0.53164557
13000	0.62025316	0.22784810	0.37974684	0.53164557	0.54430380
13500	0.62025316	0.22784810	0.37974684	0.53164557	0.54430380
14000	0.62025316	0.22784810	0.37974684	0.53164557	0.54430380
14500	0.62025316	0.22784810	0.39240506	0.53164557	0.54430380
15000	0.62025316	0.22784810	0.39240506	0.53164557	0.54430380

